Constant-weight PIR: Single-round Keyword PIR via Constant-weight Equality Operators

Equality operators are an essential building block in tasks over secure computation such as private information retrieval. In private information retrieval (PIR), a user queries a database such that the server does not learn which element is queried. In this work, we propose \emph{equality operators for constant-weight codewords}. A constant-weight code is a collection of codewords that share the same Hamming weight. Constant-weight equality operators have a multiplicative depth that depends only on the Hamming weight of the code, not the bit-length of the elements. In our experiments, we show how these equality operators are up to 10 times faster than existing equality operators. Furthermore, we propose PIR using the constant-weight equality operator or \emph{constant-weight PIR}, which is a PIR protocol using an approach previously deemed impractical. We show that for private retrieval of large, streaming data, constant-weight PIR has a smaller communication complexity and lower runtime compared to SEALPIR and MulPIR, respectively, which are two state-of-the-art solutions for PIR. Moreover, we show how constant-weight PIR can be extended to keyword PIR. In keyword PIR, the desired element is retrieved by a unique identifier pertaining to the sought item, e.g., the name of a file. Previous solutions to keyword PIR require one or multiple rounds of communication to reduce the problem to normal PIR. We show that constant-weight PIR is the first practical single-round solution to single-server keyword PIR.

==> data/arith-parallel.csv <==
domain-bit-length,fl,fl-p,cw1,cw1-p,cw2,cw2-p,cw4,cw4-p,cw8,cw8-p
8,490,433,692,289,538,220,854,296,2078,477
16,4636,3098,6048,1418,4340,1113,1346,423,11998,1151
32,9197,5604,12029,2013,8247,1671,11429,1570,19033,1621
64,19050,10397,23677,2788,16161,2629,21156,2839,156589,12449
128,37283,20165,46960,4483,31195,3997,40279,4276,282136,20359
256,74451,37921,93774,8224,63830,6565,78214,7173,533596,37048
512,149282,73966,186824,14369,123168,9561,154572,12479,1064621,73267


==> data/encoding-size-len=128.csv <==
depth,dimension-wise,constant-weight
3,17179869184,246704
4,254295045,1749
5,15853476,221
6,2236906,132
7,524288,168


==> data/encoding-size-len=32.csv <==
depth,dimension-wise,constant-weight
0,4294967296,4294967296
1,131072,92683
2,4878,569
3,1024,64
4,425,36
5,246,43


==> data/encoding-size-len=48.csv <==
depth,dimension-wise,constant-weight
1,33554432,23726567
2,196608,9068
3,16384,245
4,3885,63
5,1536,53


==> data/encoding-size-len=64.csv <==
depth,dimension-wise,constant-weight
2,7926738,145057
3,262144,968
4,35660,117
5,9756,68
6,3962,85


==> data/large-pir.csv <==
response-size-cts, response-size-kbs, mulpir, constant-weight-single-thread, constant-weight parallel
1,20.4,83,597,35
2,40.9,162,623,48
3,61.4,240,653,62
4,81.9,319,698,75
5,102.3,398,706,89
6,122.8,477,751,103
7,143.3,556,765,120
8,163.8,635,813,133
9,184.3,714,863,152
10,204.7,792,877,161
11,225.2,871,910,179
12,245.7,950,949,194
13,266.2,1029,963,210
14,286.7,1108,1010,220
15,307.1,1187,1037,254
16,327.6,1265,1083,256
17,348.1,1344,1082,268
18,368.6,1423,1116,295
19,389.1,1502,1142,303
20,409.5,1581,1174,316
21,430,1660,1199,328
22,450.5,1738,1231,356
23,471,1817,1262,362
24,491.5,1896,1307,376
25,512,1975,1310,379


==> data/sparse-pir.csv <==
index,log_domain_size,time_expansion_k_2,time_process_k_2,time_remain_k_2,time_server_total_k_2,time_expansion_k_3,time_process_k_3,time_remain_k_3,time_server_total_k_3,time_expansion_k_4,time_process_k_4,time_remain_k_4,time_server_total_k_4
1,14,0.446,33.422,0.281,34.149,0.146,54.365,0.277,54.788,0.104,75.401,0.257,75.762
2,15,0.447,33.81,0.253,34.51,0.16,54.148,0.258,54.566,0.116,75.858,0.246,76.22
3,16,0.508,33.623,0.253,34.384,0.266,54.542,0.258,55.066,0.158,75.143,0.25,75.551
4,17,0.856,33.975,0.251,35.082,0.181,54.835,0.257,55.273,0.146,75.492,0.247,75.885
5,18,0.81,33.038,0.255,34.103,0.233,54.825,0.248,55.306,0.142,75.4,0.25,75.792
6,19,1.819,33.91,0.256,35.985,0.258,55.308,0.27,55.836,0.142,75.834,0.255,76.231
7,20,2.049,33.718,0.255,36.022,0.358,54.647,0.249,55.254,0.173,75.255,0.246,75.674
8,21,3.578,33.86,0.261,37.699,0.31,55.656,0.26,56.226,0.205,75.824,0.255,76.284
9,22,3.882,33.018,0.252,37.152,0.505,55.538,0.256,56.299,0.264,74.264,0.282,74.81
10,23,5.859,34.369,0.257,40.485,0.546,55.531,0.251,56.328,0.252,75.294,0.255,75.801
11,24,7.56,33.528,0.252,41.34,0.501,55.507,0.249,56.257,0.316,75.081,0.248,75.645
12,25,7.959,34.288,0.256,42.503,0.843,55.273,0.256,56.372,0.314,75.505,0.256,76.075
13,26,12.649,33.275,0.267,46.191,1.042,55.081,0.243,56.366,0.359,75.51,0.253,76.122
14,27,16.117,33.776,0.262,50.155,1.033,55.731,0.256,57.02,0.299,75.355,0.246,75.9
15,28,23.921,34.585,0.256,58.762,1.907,55.07,0.256,57.233,0.523,76.564,0.252,77.339
16,29,33.171,34.088,0.27,67.529,1.851,56.117,0.245,58.213,0.439,76.776,0.249,77.464
17,30,45.91,35.789,0.272,81.971,2.374,54.611,0.252,57.237,0.534,75.708,0.25,76.492
18,31,62.272,34.539,0.279,97.09,3.49,54.301,0.255,58.046,0.54,75.181,0.259,75.98
19,32,87.382,34.898,0.293,122.573,3.41,54.47,0.252,58.132,0.82,75.069,0.251,76.14
20,33,,,,,4.815,55.327,0.253,60.395,1.085,75.14,0.245,76.47
21,34,,,,,6.174,56.817,0.259,63.25,0.899,76.363,0.246,77.508
22,35,,,,,7.401,56.036,0.257,63.694,0.966,75.651,0.257,76.874
23,36,,,,,7.897,55.919,0.264,64.08,1.759,75.115,0.257,77.131
24,37,,,,,10.107,56.242,0.255,66.604,1.979,75.011,0.257,77.247
25,38,,,,,12.381,55.66,0.253,68.294,2.059,76.309,0.254,78.622
26,39,,,,,15.333,56.644,0.263,72.24,1.891,75.342,0.249,77.482
27,40,,,,,19.917,57.105,0.26,77.282,3.406,77.031,0.328,80.765
28,41,,,,,21.794,54.999,0.26,77.053,3.992,76.771,0.249,81.012
29,42,,,,,32.581,57.65,0.27,90.501,4.064,75.299,0.25,79.613
30,43,,,,,37.536,55.374,0.272,93.182,4.719,75.822,0.245,80.786
31,44,,,,,47,56.874,0.281,104.155,6.608,75.685,0.245,82.538
32,45,,,,,59.277,56.286,0.281,115.844,6.724,76.674,0.252,83.65

